Measuring unitary invariants with the quantum switch

Bargmann invariants, multivariate traces of states, completely characterize any unitary-invariant property of a set of states. Unitary invariants enable the description of quantum resources such as basis-independent coherence and imaginarity, nonstabilizerness, and contextuality. We show that the quantum switch, a higher-order process featuring indefinite causal order, can be used to measure Bargmann invariants of arbitrary order. We also show how simple Hadamard test circuits can deterministically simulate an arbitrary unitary quantum switch. Our results establish a solid bridge between the theory and applications of unitary invariants and higher-order maps in quantum mechanics.

==> discussion.txt <==
\rcomm{this image (namely Fig.~\ref{fig: cycletest}) is not showing the unitary $C_n$ but rather its inverse. Note that the first system is being sent to last position and not to second position. For the $C_n$ as defined in the text, the order of the swaps must be reversed.} {\color{red}[Really Rui? That's kind of surprising to me because if we let 
    $C_n = S_{n,n-1}\cdots S_{2,1}$ I would expect this to act as in the figure. Also, I was thinking that every cyclic operator sends the first one to the last position. For instance $(1\,2)\dots (n-1\,n)$ does that as well.  
    ]}\rcomm{The cycle permutation sends 1 to position 2, 2 to position 3, 3 to position 4 etc. Note: the cycle notation for permutations is usually read right to left, in the same way that function composition or operator composition is read. Hence you write the cycle $(1 \, 2 \, \cdots \, n)$ as $(1\,2)(2\,3)\cdots(n-1 \, n)$. This seems to be the usual convention for the notion of cycle permutation and cyclic notation for permutations (although tbh I get confused all the time), but we seem to be mixing between different conventions. Is this the right one to estimate a Bargmann invariant, or do we want the opposite cycle $\mathfrak{C}_n^{-1}$? Note that this would be the cycle permutation $(n \, n-\ \, \cdots \, 2 \, 1)$ which sends the first state to the last position and all the others move one position up. See e.g. \url{https://claude.ai/share/8984d67b-eb00-476f-9d57-4e3b93e18a7e}.\\
    If we are using the usual cycle $(1 \, 2, \cdots \, n)$ and decompose it as $(1\,2)(2\,3)\cdots(n-1\,n)$ then this corresponds to the unitary operator decomposition as $C_n = \textrm{SWAP}_{1,2}\textrm{SWAP}_{2,3}\cdots\textrm{SWAP}_{n-1,n}$. Now, is this correct to calculate the intended Bargmann invariant, or do we want the inverse of this permutation / unitary?} {\color{red}Rafa: Both these will lead to a Bargmann. Take $C_3 = S_{3,2}S_{2,1}$ then 
    \begin{align*}
        \Tr(C_3 \vert \psi_1\psi_2\psi_3\rangle \langle \psi_1\psi_2\psi_3\vert) = \langle \psi_1\psi_2\psi_3\vert (S_{3,2}S_{2,1}\vert \psi_1\psi_2\psi_3\rangle)\\
        =\langle \psi_1\psi_2\psi_3\vert S_{3,2} \vert \psi_2\psi_1\psi_3\rangle \\=\langle \psi_1\psi_2\psi_3\vert \psi_2\psi_3\psi_1\rangle = \langle \psi_1\vert \psi_2\rangle\langle \psi_2\vert\psi_3\rangle\langle \psi_3\vert \psi_1\rangle.
    \end{align*}
    Therefore, we really want the cycle as described in the text. \emph{If} we are truly mixing the cycle notation we can 1) merely say that we read the cycle notation from the direction opposite to the one considered normally by the action of unitaries/functions or 2) reverse the cyclic notation in Eqs. so that they perfectly match the unitaries. In summary, the figure is correct and our convention for the cycle notation of the permutation operators should change, I think. I agree with you that these things are a bit confusing.  }
    \rcomm{Ok, still reading the concrete example you gave, let me check. When I say we are mixing, I'm not saying we are using the nonstandard one, I'm really saying we are using both in different places, which is very confusing. In any case, the cycle notation is a well-established notation and we should not mess with it. In particular people know how to compute decompositions etc and we are only bound to confuse readers if we use a nonstandard version of the notation. Also reading right to left is much clearer when you want to see the correspondence with operators, because those are also read from right to left, so the group operations of $S_n$ and of unitary matrices agree. If indeed the circuit we want is the one displayed then we should just introduce $c_n$ as the opposite cycle permutation than what we do, and then things work out nicely and consistently. I note that in Ozmaniec Galvao Brod they describe the cycle as being the permutation that sends the first system to the second place, the second to the third and the third to the first: is that wrong?}
    {\color{blue}Pedro: I think that when we say "the cycle permutation sends 1 to position 2, 2 to position 3, 3 to position 4 etc" = "the first system is being sent to last position and everyone else is moving up a slot" in the sense that yes, we are doing 1->2, 2->3... but if we follow the $\rho_1$ we see that it goes from slot 1 to slot 2, then to slot 3, then slot 4 and so on until it ends up in the last slot {\color{magenta}[THIS is not how you read cycle notation: otherwise note that following $2$ or any other number would also lead to $n$, no?]}. {\color{red}[no, because it first swaps with 1 in 1->2 and it doesn't go anywhere from slot 1.]} Maybe the confusion is between the $C_n$ defined below in terms of SWAPs and the $\permCn$ from eq(4), but I think that both are correct. In the cycle notation ($\permCn$) we read from left to right and in this "operator" notation ($C_n$) we read right to left. One refers to the "slots" and the other refers to what is inside these slots.}
    \rcomm{composition of cycles in cycle notation is read right to left. I don't think that's the core of the issue. The think is that the cycle operation that we need should map $\rho_1 \otimes  \cdots\rho_n$ to $\rho_2 \otimes \cdots \otimes \rho_n \otimes \rho_1$ and so it corresponds to the permutation written in cycle notation as $(n \, n-1 \, \cdots \, 2 \, 1) = (1 \, n \, n-1 \, \cdots \, 2)$ which sends $1 \mapsto n, n \mapsto n-1, \ldots, 2 \mapsto 1$. This is stated wrongly in the Galvao Ozmaniec paper.}
    \rcomm{Let me clarify what I mean by left to right right to left. If you write $(145)$ you read left to right: 1 goes to 4, 4 goes to 5 and 5 goes to 1, so (1,2,3,4,5) becomes (5,2,3,1,4). It's the composition of two cycles that is read right to left. So for example $(1 \, 2)(1 \, 4 \, 5)$ maps $(1\mapsto 4 \mapsto 4,2 \mapsto 2 \mapsto 1,3 \mapsto 3\mapsto 3, 4 \mapsto 5 \mapsto 5, 5 \mapsto 1 \mapsto 2)$ so that when applied to a tuple $(x_1,x_2,x_3,x_4,x_5)$ it permutes it to $(x_5,x_2,x_3,x_1,x_4)$ and then to $(x_2,x_5,x_3,x_1,x_4)$, or seen a different way: 1 goes to position 4 and stays there, 2 stays put and then goes to position 1, 3 stays put and then again, 4 goes to position 5 and stays put, 5 goes to position 1 and then to position 2 (first the cycle on the right then the cycle on the left).}
    {\color{blue}But the cycle (145) can be decomposed in transpositions as (14)(45) [which would be the correspondent SWAPs 1->4 and 4->5] (also, I don't think we do the last (51) as an operation) and if you can read (145) from left to right, then the composition should also be read left to right, no? in the case (12)(145), we can write it as (21)(145) = (2145), which would be (21)(14)(45). If we change how we read it, I think the composition would also have to change somehow.}
    \rcomm{`But the cycle (145) can be decomposed in transpositions as (14)(45) [which would be the correspondent SWAPs 1->4 and 4->5] '. This is not correct: the cycle (145) implements the permutation that maps 1 to position 4, 4 to position 5 and 5 to position 1, in other words it maps the tuple (1,2,3,4,5) to (5,2,3,1,4). On the other hand, if you perform $SWAP_{1,4}$ followed by  $SWAP_{4,5}$ (which in cycle notation would conventionally be written $(45)(14)$, then the first element would be mapped to position 4 and then to position 5, so it would end up in position 5; the 4th element would go to position 1, and the 5th element would go to position 4, i.e. the tuple (1,2,3,4,5) would be mapped to (4,2,3,5,1). This implements the cyclic permutation $(154)$ and not $(145)$. Now, it is true that $(145) = (14)(45)$, but this is because this corresponds to the unitary $SWAP_{1,4}SWAP_{4,5}$ which is the circuit that \emph{first} applies $SWAP_{4,5}$ and then applies $SWAP_{1,4}$.
    \\
    `(also, I don't think we do the last (51) as an operation)' I didn't understand.
    \\
     `if you can read (145) from left to right, then the composition should also be read left to right, no?' Why? Composition being read as `after' so that the right argument is applied first to an argument is the standard; for example, that's exactly how you write composition of operators (and it's what makes sense if we want our representation into operators to be a group homomorphism). Anyway, I did not invent cycle notation: this is a very standard bit of maths and we should stick with the most common notation to avoid creating unnecessary additional confusion.
     \\
     `in the case (12)(145), we can write it as (21)(145) = (2145), which would be (21)(14)(45).'
     This is all correct and consistent with the standard notation and with what I wrote, I think: it implements the map that maps the tuple (1,2,3,4,5) to (2,5,3,1,4).
     But the corresponding unitary is $SWAP_{2,1}SWAP_{1,4}SWAP_{4,5}$, and if you write it as a quantum circuit, the first gate is a SWAP between qubits 4 and 5, the second a swap between qubits 1 and 4, and finally a swap between 1 and 2.
    }
    {\color{blue}I disagree that (145) leads to (5,2,3,1,4). I agree that this is the cycle that takes 1 -> 4, 4 -> 5 and 5 -> 1, but when we say it like this, we are not referring to the slots, but to what is in it. So 1 -> 4 would mean that 4 is now in the slot that was previously 1, 4 -> 5 means that 5 is in the slot that was previously 4 and 5 -> 1 says that 1 is now in the slot that was previously 5: (4,2,3,5,1). The last one (5 -> 1) is just the only place left to 1, not a transposition (51), which would be the case if we were talking about changing the slots themselves. [btw, I think I made the same mistake in my first message.. when the slot $x_i=i$, it gets confusing fast.] ```(also, I don’t think we do the last (51) as an operation)’ I didn’t understand.'' Sorry about this, I thought that you were saying that (145)=(14)(45)(51), but that was not the case. [from here is basically the same thing you did] Now thinking about the slots themselves so we can use SWAPs: if (145) = (14)(45), reading left to write would be the action of $SWAP_{4,5}SWAP_{1,4}$ on $(x_1,x_2,x_3,x_4,x_5)$, such that the end result would be $(x_4,x_2,x_3,x_1,x_5)$ and then $(x_4,x_2,x_3,x_5,x_1)$, and for the case where $x_i=i$, we have the tuple (4,2,3,5,1). If (14)(45) is the action of $SWAP_{1,4}SWAP_{4,5}$, the tuple would become $(x_1,x_2,x_3,x_5,x_4)$ and then $(x_5,x_2,x_3,x_1,x_4)$, which is the tuple (5,2,3,1,4). The disagreement is basically on the action of the cycle on the tuple and I won't claim that this is the standard, but it is what's in wikipedia \url{https://en.wikipedia.org/wiki/Cyclic_permutation#Definition} (here they use the two-line notation, but is basically the first unchanged tuple and the end result) and also on chatgpt \url{https://chatgpt.com/s/t_685d0c2a253c8191ade0a3b9c4a609df.}}
    \rcomm{There's too much confusion now.
    ` if (145) = (14)(45), reading left to write would be the action of $SWAP_{4,5}SWAP_{1,4}$ ' This is definitely wrong according to the standard notation of wikipedia and mostly everywhere else.
    \\
    Let me try again. The permutation $\pi = (145)$ is a function  from the set $\{1,2,3,4,5\}$ to itself. The function is defined as follows:
    \begin{align*}
    \pi(1)=4, \pi(2)=2, \pi(3)=3, \pi(4)=5, \pi(5)=1
    \end{align*}
    Now when you act by the group $S_n$ on tuples in $X^n$ then this goes as follows: a tuple $(x_1,\ldots,x_n)$ gets mapped to the tuple $(x_{\pi^{-1}(1)},\ldots, x_{\pi^{-1}(n)}$. So concretely for this permutation $\pi$, a tuple $(x_1,x_2,x_3,x_4,x_5)$ gets mapped to the tuple $(x_5,x_2,x_3,x_1,x_4)$. [Note the very important $\pi^{-1}$: we discussed this Rafael, the inversion is needed to get the right action as a homomorphism]
    Indeed this permutation $\pi$ can be decomposed as $(14)(45)$: in terms of the action on tuples, one first swaps positions 4 and 5 and then positions 1 and 4.
    }
    \rcomm{I discussed with Ernesto by email and he agreed that the permutation used for the standard cycle test is the reverse cycle: for third-order Bargmann: $(132) = (321)$. This agrees with your calculation, Rafael, of course. It is stated worngly in the text of their paper}
    {\color{blue}Ok, I'm convinced. If that is the standard, we should go with it. I might have made the same mistake in appendix B though. I will try to make the changes accordingly, but please check on that later just to make sure.}

{\color{red}[Thanks Rui. \checkmark. So I suggest we simply try to change the places where we have used the cycle notation, provided that its clear what the unitary needs to be. In the main text, it is merely here (and never used again!)]}
